An asymptotic model of Poisson--Nernst--Planck--Stokes systems in narrow channels

Ion transport through narrow channels is described by the coupled Poisson--Nernst--Planck--Stokes equations (PNPS) on a continuum scale. However, direct numerical simulations in two or three dimensions of boundary value problems for small aspect ratio geometries, a crucial characteristic of nanopores, can quickly become computationally intensive and thus limit the insights into the underlying mechanisms that control electrokinetic phenomena. Taking advantage of the small aspect ratio, we derive a systematic asymptotic reduction of the PNPS system. In contrast to existing one-dimensional reductions, which assume a Debye length much smaller than the channel radius, our analysis identifies a distinguished asymptotic regime in which the Debye length is allowed to be comparable to the channel width. Our approach has a significantly larger range of validity and contains existing approximations such as the Helmholtz--Smoluchowski approximation as limiting cases. The derived asymptotic model extends also to a generalized PNPS system, where finite-size constraints and solvation effects are taken into account and thus applies to other well-known models such as the Bikerman--Freise model. Using our asymptotic model we demonstrate that the ion current can undergo a number of different flow transitions and in particular predict that positively charged ions can be pushed against their electrostatic gradient. Furthermore, we show how finite-size effects can influence the ion current and enhance ion selectivity. Finally, we revisit case studies of protein-based channels from the literature to illustrate the predictive potential of our asymptotic model.

==> img/willems_plot_data.txt <==
0 5
0.0671140939597315 4.97909395973154
0.134228187919463 4.95818791946309
0.201342281879195 4.93728187919463
0.268456375838926 4.91637583892617
0.335570469798658 4.89546979865772
0.402684563758389 4.87456375838926
0.469798657718121 4.85365771812081
0.536912751677852 4.83275167785235
0.604026845637584 4.81184563758389
0.671140939597315 4.79093959731544
0.738255033557047 4.77003355704698
0.805369127516778 4.74912751677852
0.87248322147651 4.72822147651007
0.939597315436242 4.70731543624161
1.00671140939597 4.68640939597315
1.0738255033557 4.6655033557047
1.14093959731544 4.64459731543624
1.20805369127517 4.62369127516779
1.2751677852349 4.60278523489933
1.34228187919463 4.58187919463087
1.40939597315436 4.56097315436242
1.47651006711409 4.54006711409396
1.54362416107383 4.5191610738255
1.61073825503356 4.49825503355705
1.67785234899329 4.47734899328859
1.74496644295302 4.45644295302013
1.81208053691275 4.43553691275168
1.87919463087248 4.41463087248322
1.94630872483221 4.39372483221477
2.01342281879195 4.37281879194631
2.08053691275168 4.35191275167785
2.14765100671141 4.3310067114094
2.21476510067114 4.31010067114094
2.28187919463087 4.28919463087248
2.3489932885906 4.26828859060403
2.41610738255034 4.24738255033557
2.48322147651007 4.22647651006711
2.5503355704698 4.20557046979866
2.61744966442953 4.1846644295302
2.68456375838926 4.16375838926175
2.75167785234899 4.14285234899329
2.81879194630872 4.12194630872483
2.88590604026846 4.10104026845638
2.95302013422819 4.08013422818792
3.02013422818792 4.05922818791946
3.08724832214765 4.03832214765101
3.15436241610738 4.01741610738255
3.22147651006711 3.99651006711409
3.28859060402685 3.97560402684564
3.35570469798658 3.95469798657718
3.42281879194631 3.93379194630872
3.48993288590604 3.91288590604027
3.55704697986577 3.89197986577181
3.6241610738255 3.87107382550336
3.69127516778524 3.8501677852349
3.75838926174497 3.82926174496644
3.8255033557047 3.80835570469799
3.89261744966443 3.78744966442953
3.95973154362416 3.76654362416107
4.02684563758389 3.74563758389262
4.09395973154362 3.72473154362416
4.16107382550336 3.7038255033557
4.22818791946309 3.68291946308725
4.29530201342282 3.66201342281879
4.36241610738255 3.64110738255034
4.42953020134228 3.62020134228188
4.49664429530201 3.59929530201342
4.56375838926174 3.57838926174497
4.63087248322148 3.55748322147651
4.69798657718121 3.53657718120805
4.76510067114094 3.5156711409396
4.83221476510067 3.49476510067114
4.8993288590604 3.47385906040268
4.96644295302013 3.45295302013423
5.03355704697987 3.43204697986577
5.1006711409396 3.41114093959732
5.16778523489933 3.39023489932886
5.23489932885906 3.3693288590604
5.30201342281879 3.34842281879195
5.36912751677852 3.32751677852349
5.43624161073826 3.30661073825503
5.50335570469799 3.28570469798658
5.57046979865772 3.26479865771812
5.63758389261745 3.24389261744966
5.70469798657718 3.22298657718121
5.77181208053691 3.20208053691275
5.83892617449664 3.18117449664429
5.90604026845638 3.16026845637584
5.97315436241611 3.13936241610738
6.04026845637584 3.11845637583893
6.10738255033557 3.09755033557047
6.1744966442953 3.07664429530201
6.24161073825503 3.05573825503356
6.30872483221477 3.0348322147651
6.3758389261745 3.01392617449664
6.44295302013423 2.99302013422819
6.51006711409396 2.97211409395973
6.57718120805369 2.95120805369128
6.64429530201342 2.93030201342282
6.71140939597315 2.90939597315436
6.77852348993289 2.88848993288591
6.84563758389262 2.86758389261745
6.91275167785235 2.84667785234899
6.97986577181208 2.82577181208054
7.04697986577181 2.80486577181208
7.11409395973154 2.78395973154362
7.18120805369128 2.76305369127517
7.24832214765101 2.74214765100671
7.31543624161074 2.72124161073826
7.38255033557047 2.7003355704698
7.4496644295302 2.67942953020134
7.51677852348993 2.65852348993289
7.58389261744966 2.63761744966443
7.6510067114094 2.61671140939597
7.71812080536913 2.59580536912752
7.78523489932886 2.57489932885906
7.85234899328859 2.5539932885906
7.91946308724832 2.53308724832215
7.98657718120805 2.51218120805369
8.05369127516779 2.49127516778523
8.12080536912752 2.47036912751678
8.18791946308725 2.44946308724832
8.25503355704698 2.42855704697987
8.32214765100671 2.40765100671141
8.38926174496644 2.38674496644295
8.45637583892617 2.3658389261745
8.52348993288591 2.34493288590604
8.59060402684564 2.32402684563758
8.65771812080537 2.30312080536913
8.7248322147651 2.28221476510067
8.79194630872483 2.26130872483221
8.85906040268456 2.24040268456376
8.9261744966443 2.2194966442953
8.99328859060403 2.19859060402685
9.06040268456376 2.17768456375839
9.12751677852349 2.15677852348993
9.19463087248322 2.13587248322148
9.26174496644295 2.11496644295302
9.32885906040269 2.09406040268456
9.39597315436242 2.07315436241611
9.46308724832215 2.05224832214765
9.53020134228188 2.03134228187919
9.59731543624161 2.01043624161074
9.66442953020134 1.98953020134228
9.73154362416107 1.96862416107383
9.79865771812081 1.94771812080537
9.86577181208054 1.92681208053691
9.93288590604027 1.90590604026846
10 1.885
10 1.885
10.025 1.865
10.05 1.85
10.075 1.84
10.1 1.825
10.125 1.805
10.15 1.78
10.175 1.76
10.2 1.74
10.225 1.725
10.25 1.71
10.275 1.7
10.3 1.69
10.325 1.685
10.35 1.68
10.375 1.675
10.4 1.675
10.425 1.68
10.45 1.695
10.475 1.665
10.5 1.66
10.525 1.66
10.55 1.66
10.575 1.66
10.6 1.675
10.625 1.68
10.65 1.67
10.675 1.67
10.7 1.675
10.725 1.665
10.75 1.64
10.775 1.615
10.8 1.595
10.825 1.58
10.85 1.57
10.875 1.56
10.9 1.55
10.925 1.54
10.95 1.535
10.975 1.535
11 1.53
11.025 1.53
11.05 1.53
11.075 1.535
11.1 1.54
11.125 1.545
11.15 1.55
11.175 1.56
11.2 1.575
11.225 1.585
11.25 1.605
11.275 1.625
11.3 1.655
11.325 1.685
11.35 1.69
11.375 1.715
11.4 1.74
11.425 1.775
11.45 1.82
11.475 1.865
11.5 1.86
11.525 1.86
11.55 1.855
11.575 1.86
11.6 1.86
11.625 1.865
11.65 1.87
11.675 1.875
11.7 1.885
11.725 1.9
11.75 1.93
11.775 1.915
11.8 1.92
11.825 1.93
11.85 1.94
11.875 1.945
11.9 1.95
11.925 1.955
11.95 1.955
11.975 1.96
12 1.96
12.025 1.965
12.05 1.965
12.075 1.96
12.1 1.96
12.125 1.955
12.15 1.955
12.175 1.955
12.2 1.98
12.225 1.97
12.25 1.965
12.275 1.96
12.3 1.965
12.325 1.965
12.35 1.97
12.375 1.98
12.4 1.99
12.425 2
12.45 2.015
12.475 2.03
12.5 2.04
12.525 2.055
12.55 2.065
12.575 2.075
12.6 2.085
12.625 2.1
12.65 2.115
12.675 2.135
12.7 2.155
12.725 2.18
12.75 2.215
12.775 2.255
12.8 2.305
12.825 2.35
12.85 2.375
12.875 2.395
12.9 2.41
12.925 2.42
12.95 2.43
12.975 2.44
13 2.455
13.025 2.47
13.05 2.485
13.075 2.495
13.1 2.505
13.125 2.51
13.15 2.515
13.175 2.52
13.2 2.525
13.225 2.53
13.25 2.54
13.275 2.55
13.3 2.56
13.325 2.575
13.35 2.59
13.375 2.61
13.4 2.625
13.425 2.64
13.45 2.655
13.475 2.67
13.5 2.685
13.525 2.7
13.55 2.72
13.575 2.745
13.6 2.77
13.625 2.8
13.65 2.84
13.675 2.885
13.7 2.9
13.725 2.935
13.75 2.98
13.775 3.07
13.8 3.07
13.825 3.08
13.85 3.08
13.875 3.065
13.9 3.055
13.925 3.04
13.95 3.03
13.975 3.02
14 3.015
14.025 3.01
14.05 3.005
14.075 3
14.1 3
14.125 2.995
14.15 2.995
14.175 2.99
14.2 2.98
14.225 2.95
14.25 2.925
14.275 2.9
14.3 2.88
14.325 2.865
14.35 2.85
14.375 2.84
14.4 2.83
14.425 2.82
14.45 2.815
14.475 2.81
14.5 2.805
14.525 2.805
14.55 2.8
14.575 2.805
14.6 2.805
14.625 2.81
14.65 2.815
14.675 2.82
14.7 2.83
14.725 2.84
14.75 2.855
14.775 2.87
14.8 2.885
14.825 2.91
14.85 2.935
14.875 2.975
14.9 3.005
14.925 3.015
14.95 3.06
14.975 3.07
15 3.09
15.025 3.11
15.05 3.105
15.075 3.11
15.1 3.11
15.125 3.115
15.15 3.12
15.175 3.135
15.2 3.13
15.225 3.12
15.25 3.11
15.275 3.1
15.3 3.095
15.325 3.095
15.35 3.09
15.375 3.085
15.4 3.06
15.425 3.035
15.45 3.01
15.475 2.99
15.5 2.97
15.525 2.955
15.55 2.94
15.575 2.93
15.6 2.92
15.625 2.915
15.65 2.905
15.675 2.9
15.7 2.9
15.725 2.9
15.75 2.9
15.775 2.9
15.8 2.9
15.825 2.905
15.85 2.91
15.875 2.915
15.9 2.915
15.925 2.915
15.95 2.91
15.975 2.91
16 2.91
16.025 2.91
16.05 2.91
16.075 2.91
16.1 2.915
16.125 2.915
16.15 2.915
16.175 2.915
16.2 2.91
16.225 2.91
16.25 2.91
16.275 2.91
16.3 2.91
16.325 2.915
16.35 2.915
16.375 2.92
16.4 2.925
16.425 2.925
16.45 2.93
16.475 2.935
16.5 2.945
16.525 2.95
16.55 2.96
16.575 2.97
16.6 2.985
16.625 3
16.65 3.02
16.675 3.035
16.7 3.055
16.725 3.07
16.75 3.09
16.775 3.11
16.8 3.13
16.825 3.15
16.85 3.165
16.875 3.165
16.9 3.165
16.925 3.165
16.95 3.16
16.975 3.16
17 3.16
17.025 3.165
17.05 3.17
17.075 3.17
17.1 3.18
17.125 3.185
17.15 3.195
17.175 3.205
17.2 3.215
17.225 3.225
17.25 3.235
17.275 3.24
17.3 3.245
17.325 3.245
17.35 3.25
17.375 3.255
17.4 3.26
17.425 3.265
17.45 3.275
17.475 3.28
17.5 3.29
17.525 3.295
17.55 3.3
17.575 3.295
17.6 3.285
17.625 3.28
17.65 3.275
17.675 3.27
17.7 3.26
17.725 3.255
17.75 3.25
17.775 3.24
17.8 3.235
17.825 3.235
17.85 3.23
17.875 3.225
17.9 3.225
17.925 3.22
17.95 3.22
17.975 3.215
18 3.215
18.025 3.215
18.05 3.225
18.075 3.2
18.1 3.19
18.125 3.185
18.15 3.185
18.175 3.205
18.2 3.185
18.225 3.175
18.25 3.17
18.275 3.165
18.3 3.165
18.325 3.165
18.35 3.165
18.375 3.17
18.4 3.175
18.425 3.185
18.45 3.195
18.475 3.205
18.5 3.22
18.525 3.235
18.55 3.25
18.575 3.265
18.6 3.27
18.625 3.265
18.65 3.255
18.675 3.24
18.7 3.23
18.725 3.22
18.75 3.21
18.775 3.205
18.8 3.2
18.825 3.195
18.85 3.19
18.875 3.19
18.9 3.19
18.925 3.195
18.95 3.195
18.975 3.2
19 3.21
19.025 3.215
19.05 3.225
19.075 3.24
19.1 3.255
19.125 3.27
19.15 3.29
19.175 3.31
19.2 3.335
19.225 3.36
19.25 3.375
19.275 3.385
19.3 3.395
19.325 3.405
19.35 3.435
19.375 3.395
19.4 3.385
19.425 3.41
19.45 3.355
19.475 3.335
19.5 3.32
19.525 3.305
19.55 3.295
19.575 3.29
19.6 3.28
19.625 3.275
19.65 3.27
19.675 3.27
19.7 3.27
19.725 3.27
19.75 3.27
19.775 3.275
19.8 3.275
19.825 3.28
19.85 3.28
19.875 3.28
19.9 3.28
19.925 3.28
19.95 3.28
19.975 3.28
20 3.285
20.025 3.285
20.05 3.29
20.075 3.295
20.1 3.315
20.125 3.27
20.15 3.25
20.175 3.235
20.2 3.22
20.225 3.21
20.25 3.24
20.275 3.17
20.3 3.15
20.325 3.135
20.35 3.12
20.375 3.11
20.4 3.1
20.425 3.09
20.45 3.085
20.475 3.08
20.5 3.08
20.525 3.08
20.55 3.08
20.575 3.08
20.6 3.085
20.625 3.09
20.65 3.095
20.675 3.105
20.7 3.115
20.725 3.125
20.75 3.14
20.775 3.155
20.8 3.17
20.825 3.175
20.85 3.175
20.875 3.175
20.9 3.175
20.925 3.175
20.95 3.175
20.975 3.175
21 3.17
21.025 3.17
21.05 3.165
21.075 3.16
21.1 3.16
21.125 3.155
21.15 3.15
21.175 3.13
21.2 3.105
21.225 3.09
21.25 3.075
21.275 3.07
21.3 3.06
21.325 3.06
21.35 3.04
21.375 3.025
21.4 3.015
21.425 3.01
21.45 3.005
21.475 3
21.5 3
21.525 3
21.55 3.005
21.575 3.005
21.6 3.01
21.625 3.02
21.65 3.03
21.675 3.015
21.7 3.01
21.725 3.005
21.75 3
21.775 3
21.8 3
21.825 3
21.85 3.005
21.875 3.01
21.9 3.015
21.925 3.025
21.95 3.035
21.975 3.045
22 3.06
22.025 3.075
22.05 3.095
22.075 3.12
22.1 3.145
22.125 3.175
22.15 3.205
22.175 3.225
22.2 3.24
22.225 3.26
22.25 3.28
22.275 3.295
22.3 3.285
22.325 3.26
22.35 3.24
22.375 3.22
22.4 3.2
22.425 3.19
22.45 3.175
22.475 3.165
22.5 3.155
22.525 3.15
22.55 3.145
22.575 3.14
22.6 3.14
22.625 3.135
22.65 3.13
22.675 3.125
22.7 3.115
22.725 3.11
22.75 3.1
22.775 3.1
22.8 3.095
22.825 3.095
22.85 3.09
22.875 3.095
22.9 3.095
22.925 3.1
22.95 3.105
22.975 3.115
23 3.12
23.025 3.135
23.05 3.145
23.075 3.16
23.1 3.175
23.125 3.195
23.15 3.21
23.175 3.22
23.2 3.23
23.225 3.24
23.25 3.255
23.275 3.265
23.3 3.28
23.325 3.3
23.35 3.315
23.375 3.325
23.4 3.325
23.425 3.325
23.45 3.33
23.475 3.33
23.5 3.335
23.525 3.345
23.55 3.355
23.575 3.365
23.6 3.38
23.625 3.395
23.65 3.41
23.675 3.435
23.7 3.46
23.725 3.475
23.75 3.475
23.775 3.47
23.8 3.47
23.825 3.47
23.85 3.475
23.875 3.48
23.9 3.485
23.925 3.495
23.95 3.495
23.975 3.485
24 3.475
24.025 3.465
24.05 3.46
24.075 3.455
24.1 3.45
24.125 3.45
24.15 3.445
24.175 3.45
24.2 3.45
24.225 3.455
24.25 3.46
24.275 3.465
24.3 3.475
24.325 3.485
24.35 3.5
24.375 3.515
24.4 3.545
24.425 3.555
24.45 3.56
24.475 3.57
24.5 3.61
24.525 3.605
24.55 3.605
24.575 3.61
24.6 3.62
24.625 3.63
24.65 3.645
24.675 3.66
24.7 3.685
24.725 3.715
24.75 3.735
24.775 3.74
24.8 3.75
24.825 3.76
24.85 3.765
24.875 3.77
24.9 3.78
24.925 3.79
24.95 3.8
24.975 3.815
24.975 3.815
25.0421140939597 3.82295302013423
25.1092281879195 3.83090604026846
25.1763422818792 3.83885906040268
25.2434563758389 3.84681208053691
25.3105704697987 3.85476510067114
25.3776845637584 3.86271812080537
25.4447986577181 3.8706711409396
25.5119127516779 3.87862416107383
25.5790268456376 3.88657718120805
25.6461409395973 3.89453020134228
25.713255033557 3.90248322147651
25.7803691275168 3.91043624161074
25.8474832214765 3.91838926174497
25.9145973154362 3.9263422818792
25.981711409396 3.93429530201342
26.0488255033557 3.94224832214765
26.1159395973154 3.95020134228188
26.1830536912752 3.95815436241611
26.2501677852349 3.96610738255034
26.3172818791946 3.97406040268456
26.3843959731544 3.98201342281879
26.4515100671141 3.98996644295302
26.5186241610738 3.99791946308725
26.5857382550336 4.00587248322148
26.6528523489933 4.0138255033557
26.719966442953 4.02177852348993
26.7870805369128 4.02973154362416
26.8541946308725 4.03768456375839
26.9213087248322 4.04563758389262
26.9884228187919 4.05359060402685
27.0555369127517 4.06154362416107
27.1226510067114 4.0694966442953
27.1897651006711 4.07744966442953
27.2568791946309 4.08540268456376
27.3239932885906 4.09335570469799
27.3911073825503 4.10130872483222
27.4582214765101 4.10926174496644
27.5253355704698 4.11721476510067
27.5924496644295 4.1251677852349
27.6595637583893 4.13312080536913
27.726677852349 4.14107382550336
27.7937919463087 4.14902684563758
27.8609060402685 4.15697986577181
27.9280201342282 4.16493288590604
27.9951342281879 4.17288590604027
28.0622483221477 4.1808389261745
28.1293624161074 4.18879194630872
28.1964765100671 4.19674496644295
28.2635906040268 4.20469798657718
28.3307046979866 4.21265100671141
28.3978187919463 4.22060402684564
28.464932885906 4.22855704697987
28.5320469798658 4.23651006711409
28.5991610738255 4.24446308724832
28.6662751677852 4.25241610738255
28.733389261745 4.26036912751678
28.8005033557047 4.26832214765101
28.8676174496644 4.27627516778523
28.9347315436242 4.28422818791946
29.0018456375839 4.29218120805369
29.0689597315436 4.30013422818792
29.1360738255034 4.30808724832215
29.2031879194631 4.31604026845638
29.2703020134228 4.3239932885906
29.3374161073826 4.33194630872483
29.4045302013423 4.33989932885906
29.471644295302 4.34785234899329
29.5387583892617 4.35580536912752
29.6058724832215 4.36375838926175
29.6729865771812 4.37171140939597
29.7401006711409 4.3796644295302
29.8072147651007 4.38761744966443
29.8743288590604 4.39557046979866
29.9414429530201 4.40352348993289
30.0085570469799 4.41147651006711
30.0756711409396 4.41942953020134
30.1427852348993 4.42738255033557
30.2098993288591 4.4353355704698
30.2770134228188 4.44328859060403
30.3441275167785 4.45124161073826
30.4112416107383 4.45919463087248
30.478355704698 4.46714765100671
30.5454697986577 4.47510067114094
30.6125838926175 4.48305369127517
30.6796979865772 4.4910067114094
30.7468120805369 4.49895973154362
30.8139261744966 4.50691275167785
30.8810402684564 4.51486577181208
30.9481543624161 4.52281879194631
31.0152684563758 4.53077181208054
31.0823825503356 4.53872483221477
31.1494966442953 4.54667785234899
31.216610738255 4.55463087248322
31.2837248322148 4.56258389261745
31.3508389261745 4.57053691275168
31.4179530201342 4.57848993288591
31.485067114094 4.58644295302013
31.5521812080537 4.59439597315436
31.6192953020134 4.60234899328859
31.6864093959732 4.61030201342282
31.7535234899329 4.61825503355705
31.8206375838926 4.62620805369128
31.8877516778523 4.6341610738255
31.9548657718121 4.64211409395973
32.0219798657718 4.65006711409396
32.0890939597315 4.65802013422819
32.1562080536913 4.66597315436242
32.223322147651 4.67392617449664
32.2904362416107 4.68187919463087
32.3575503355705 4.6898322147651
32.4246644295302 4.69778523489933
32.4917785234899 4.70573825503356
32.5588926174497 4.71369127516779
32.6260067114094 4.72164429530201
32.6931208053691 4.72959731543624
32.7602348993289 4.73755033557047
32.8273489932886 4.7455033557047
32.8944630872483 4.75345637583893
32.9615771812081 4.76140939597316
33.0286912751678 4.76936241610738
33.0958053691275 4.77731543624161
33.1629194630872 4.78526845637584
33.230033557047 4.79322147651007
33.2971476510067 4.8011744966443
33.3642617449664 4.80912751677852
33.4313758389262 4.81708053691275
33.4984899328859 4.82503355704698
33.5656040268456 4.83298657718121
33.6327181208054 4.84093959731544
33.6998322147651 4.84889261744966
33.7669463087248 4.85684563758389
33.8340604026846 4.86479865771812
33.9011744966443 4.87275167785235
33.968288590604 4.88070469798658
34.0354026845638 4.88865771812081
34.1025167785235 4.89661073825503
34.1696308724832 4.90456375838926
34.236744966443 4.91251677852349
34.3038590604027 4.92046979865772
34.3709731543624 4.92842281879195
34.4380872483221 4.93637583892617
34.5052013422819 4.9443288590604
34.5723154362416 4.95228187919463
34.6394295302013 4.96023489932886
34.7065436241611 4.96818791946309
34.7736577181208 4.97614093959732
34.8407718120805 4.98409395973154
34.9078859060403 4.99204697986577
34.975 5

